Gender Equity in Physics Labs: A Review

This review article provides an overview of research on the topic of gender equity in educational physics labs. As many institutions and instructors seek to evolve or transform physics lab learning, it is important that changes are made that improve equity for all students along multiple axes of identity, including gender. The studies highlighted in this review article describe the existence of complex gender-based differences, e.g., in opportunities to tinker with lab equipment, as well as differences in grades, conceptual understanding, and motivational outcomes across a broad range of lab curricula and contexts. The studies also illustrate and explore social interactions and structures that can impact students' experiences based on their gender identities. Although there has been less scholarship focused on proposals to reduce gender-based inequities in labs, this review article also provides an overview of some relevant proposals as well as associated research results. This overview of research on gender equity in physics labs helps to make clear that future scholarship on equity in physics labs should adopt gender frameworks that allow researchers to transcend binary gender identities and student deficit framing of research results. Likewise, a case is made that future research is needed on equity along other axes of identity, as well as research that accounts for intersectionality of different identities, in the physics lab context.

==> response.txt <==
Changes (reviewers 1 and 3)

1. On page 2, we describe our decision to employ the terms (`female', `woman', etc) used by the authors of the paper when we describe that paper.

2. On page 2, we added a paragraph about the masculine culture of physics being the cause of (most) gender differences

3. Some additional description was added to the first two studies in Section II to clarify that these should be seen as examples of poor scholarship.

4. We have expanded our discussion of equity models on Page 1, and additionally provide some critique of studies that merely make comparisons between students of two genders. However, we feel that the term `gap gazing' has been applied a bit generously in PER lately, and so we avoid using the term in order to avoid implying that all quantitative analyses are necessarily problematic.

5. We have added a Methods section to Page 2, including a description of the content of Sections III-V.

6. We have removed the unclear sentence, ``There does seem to be something special about integrated lab courses, for institutions capable of offering them'' and replaced it with a description of our belief that integrated lab/lecture courses have a `special sauce'.

7. We added some description of the value of physics labs on pages 1-2, including connecting with attitudinal factors.

8. We noted that our central finding (the existence of gender differences) parallels findings in lecture courses (page 7).

9. We clarified our stance that the right to learn physics is a matter of justice (page 2).

10. Reviewer #2 suggests that the Manifestations and Causes could say more. Since our goal for this section is to provide a review of scholarship on gender in physics labs, we don't want to editorialize in this section.

11. ***** to what extent should I include statistical measures (p-values, effect sizes)? *****

12. Reviewer #2 asks about ``instances where women come out ahead of men''. Several binary gender comparison studies report a null result, as we describe. However, none report a statistically significant advantage for women compared with men, based on the measures employed in the studies. 

13. We have added a paragraph (rather than a table) that provides some categorization of the different outcomes reported by the studies we review (page 2).

14. ***** a table gathering results from different contexts? *****

15. Reviewer #2 suggests distinguishing between binary gender differences that are noted at one point in time and binary gender differences that are seen to exacerbate over time. We have edited the text in Section III where relevant to clarify the results from studies, where this was ambiguous. In several cases, the studies are not able to make statistical claims about whether gender differences are growing or shrinking.

16. We have added caveats about extrapolating results beyond the context in which they were found on pages 2 and 8.

17. There is a limited number of studies focused on strategies for reducing gender inequities in physics labs, but we have added a brief description of some other strategies on page 6, following the suggestion from Reviewer #2.

18. We have added brief positionality statements on page 3. ***** need positionality statement from Chandralekha (2 sentences? probably doesn't need to be long for this type of paper) *****

19. The only scholarship relating to gender in astronomy labs we were able to locate was Gunter, Spiczak, and Madsen (2010).

20. ***** do we want to use the term `gender gap'? *****

21. We have added descriptions of how we are using the term `inclusion' and `masculinity'.

